Diurnal variation of the surface temperature of Mars with the Emirates Mars Mission: A comparison with Curiosity and Perseverance rover measurements

For the first time, the Emirates Mars Infrared Spectrometer (EMIRS) instrument on board the Emirates Mars Mission (EMM) "Hope", is providing us with the temperature measurements of Mars at all local times covering most of the planet. As a result, it is now possible to compare surface temperature measurements made from orbit with those from the surface by rovers during the same time period. We use data of diurnal temperature variation from the Rover Environmental Monitoring Station (REMS) suite on board the Mars Science Laboratory (MSL) "Curiosity" rover, and the Mars Environmental Dynamics Analyzer (MEDA) suite on board the Mars 2020 "Perseverance" rover, between June and August 2021 and compare them with EMIRS observations and estimates of the Mars Climate Database (MCD) model. We show that although the overall trend of temperature variation is in excellent agreement across missions, EMIRS measurements are systematically lower at night compared to Mars 2020. The lower spatial resolution of EMIRS compared to the rovers and consequently lower average thermal inertia of the observed regions in this particular case primarily contributed to this discrepancy, among other factors. We discuss the implications of these results in improving our understanding of the Martian climate which would lead to better modeling of local weather prediction, useful for future robotic and crewed missions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
